Recent Advances in Hate Speech Moderation: Multimodality and the Role of Large Models

In the evolving landscape of online communication, moderating hate speech (HS) presents an intricate challenge, compounded by the multimodal nature of digital content. This comprehensive survey delves into the recent strides in HS moderation, spotlighting the burgeoning role of large language models (LLMs) and large multimodal models (LMMs). Our exploration begins with a thorough analysis of current literature, revealing the nuanced interplay between textual, visual, and auditory elements in propagating HS. We uncover a notable trend towards integrating these modalities, primarily due to the complexity and subtlety with which HS is disseminated. A significant emphasis is placed on the advances facilitated by LLMs and LMMs, which have begun to redefine the boundaries of detection and moderation capabilities. We identify existing gaps in research, particularly in the context of underrepresented languages and cultures, and the need for solutions to handle low-resource settings. The survey concludes with a forward-looking perspective, outlining potential avenues for future research, including the exploration of novel AI methodologies, the ethical governance of AI in moderation, and the development of more nuanced, context-aware systems. This comprehensive overview aims to catalyze further research and foster a collaborative effort towards more sophisticated, responsible, and human-centric approaches to HS moderation in the digital era. WARNING: This paper contains offensive examples.

==> OLD/challenges.txt <==
In the dynamic realm of research, especially in areas related to user-generated content and online harmfulness, numerous challenges persist that shape the trajectory and emphasis of scholarly investigations. These challenges, ranging from technical to ethical, define the landscape in which research on HS moderation and detection operates.
%In the evolving landscape of research, particularly in fields involving user-generated content and online harmfulness, a myriad of challenges have been identified, shaping the direction and focus of investigative efforts.

\paragraph{Data Complexity, Quality, and Sourcing.} Addressing multimodal HS brings to the fore complex challenges concerning data complexity, quality, and sourcing. In text and image-based contexts, issues range from reliance on pre-trained models to the nuanced interpretation of visual cues \cite{cao2020deephate,awal2021angrybert,sridhar2022explaining}. For audio and video content, challenges are compounded by factors like varied accents, background noise, and the ambiguous nature of toxic content, coupled with inconsistent audio quality \cite{9616001}. Furthermore, sourcing data from diverse platforms such as Gab, YouTube, and 4chan introduces difficulties in standardization and interpretation \cite{mariconti2019you}. Additionally, the uneven distribution of profanity across datasets poses significant obstacles for accurate model training. These challenges underscore the need for advanced methods capable of navigating the intricate and multifaceted nature of data across different modalities.

%\paragraph{Data Complexity, Quality and Sourcing:} The detection of HS across text, image, audio, and video modalities confronts intricate challenges in data complexity, quality, and sourcing. In text and image/meme modalities, issues range from the dependency on pre-trained models to the nuanced interpretation of visual cues \cite{cao2020hategan,cao2020deephate,awal2021angrybert,kim2022generalizable,sridhar2022explaining}. Audio and video content, characterized by diverse accents and background noises, presents further complexities in data variability and structure. This is exacerbated by the ambiguous nature of toxic content and variable audio quality \cite{9616001}. The integration of data from varied platforms like Gab, YouTube, and 4chan complicates standardization and interpretation \cite{mariconti2019you}, while the skewed distribution of profanity in datasets challenges accurate model training \cite{s21030710}. These challenges highlight the necessity for sophisticated methods capable of handling the diverse and complex nature of data across these modalities.

\paragraph{Model Performance and Generalizability.} Recent research highlights the importance of enhancing HS detection models for adaptability in various scenarios and contexts. An exemplary example is making HS detection generalizable and effective across different domains \cite{awal2021angrybert}, underscoring the need for models to be versatile and not overly reliant on specific content cues such as domain, region, demography, and more. The development of systems like VulnerCheck \cite{mariconti2019you} exemplifies the the demand for models that perform well regardless of the context, emphasizing the importance of creating models that work can adapt to the ever-evolving nature of online material. Such adaptability is crucial for identifying and managing new hateful content, especially those designed to bypass advanced AI technologies. The adoption of technologies, like Few-Shot Learner (FSL), for quick adaptation to this evolving landscape shows a promising direction\footnote{\url{https://ai.meta.com/blog/harmful-content-can-evolve-quickly-our-new-ai-system-adapts-to-tackle-it/}}. However, it is imperative that these technologies not only understand the content but also integrate critical aspects of cultural, behavioral, and conversational contexts into their analysis.

% \paragraph{Model Performance and Generalizability.} Recent studies have emphasized the criticality of optimizing co-training models and ensuring their adaptability across various contexts. One significant challenge lies in generalizing HS detection across different domains \cite{awal2021angrybert}, underscoring the need for developing models that are not only adaptable but also content-agnostic. In other words, their effectiveness should not rely pre-dominantly on content-specific cues influenced by factors such as domain, region, demography, and more. The development of systems like VulnerCheck \cite{mariconti2019you} exemplifies this need, as it highlights the necessity for modality-independent models capable of maintaining consistent performance in varied settings. The constantly changing landscape of online content underscores the need for ongoing refinement of these models. This is essential to effectively tackle new manifestations and contexts of harmful content, particularly those intentionally designed to evade sophisticated AI systems. Industrial-scale deployment of technologies like Few-Shot Learner (FSL) allows rapid adaptation to this evolving landscape\footnote{\url{https://ai.meta.com/blog/harmful-content-can-evolve-quickly-our-new-ai-system-adapts-to-tackle-it/}}. Nevertheless, these technologies should not only excel in content comprehension but also strive to incorporate essential variables such as cultural, behavioral, and discourse-related context.

%\paragraph{Model Performance, Generalizability and Training Challenges:} Studies underscore the importance of optimizing co-training models and ensuring model adaptability in various contexts \cite{awal2021angrybert,DBLP:journals/corr/abs-2012-12975,DBLP:journals/corr/abs-2012-12871,DBLP:journals/corr/abs-2012-13235,DBLP:journals/corr/abs-2210-05916}. Additionally, challenges in generalizing HS detection across domains \cite{kim2022generalizable} and developing content-agnostic systems, as exemplified by VulnerCheck \cite{mariconti2019you}, highlight the need for adaptable, modality-independent models for consistent performance in diverse settings.

% \paragraph{Technological and Computational Constraints:} Several studies, including \cite{9287133}, have pointed out the challenges related to detection rates, computational costs, and the problem of data imbalance. These technological hurdles significantly impact the efficiency and effectiveness of algorithms and models developed for content analysis and classification.

\paragraph{Modality and Expression Variabilities.} Research has highlighted the complexities involved in interpreting expressions of HS across individual and combination of various modalities, particularly in cyberbullying scenarios \cite{boishakhi2021multi}. The main challenges in this area include the limitations of pre-trained models in accurately capturing the subtleties of HS expressed via multiple modalities \cite{cao2020hategan}, the difficulty in balancing sensitivity and specificity in detection algorithms \cite{cao2020deephate}, and the imperative for models to distinguish between explicit and implicit forms of HS \cite{kim2022generalizable}. Additionally, the potential for misinterpretation and the sensitivity of models to specific trigger language \cite{sridhar2022explaining} pose significant challenges. Addressing these issues is crucial and requires concerted efforts in future research endeavors.

%\paragraph{Modality and Expression Variabilities:} The studies \cite{Boishakhi_2021,SoniEvil} highlight the complexity of interpreting expressions across various modalities, especially in cyberbullying contexts. Key challenges include the limitations of pre-trained models in grasping hate speech nuances \cite{cao2020hategan}, the struggle to maintain a balance between sensitivity and specificity in detection \cite{cao2020deephate}, and the need for models to differentiate explicit from implicit hate speech \cite{kim2022generalizable}. Furthermore, the propensity for misinterpretation and sensitivity to trigger language \cite{sridhar2022explaining} are critical issues needing future research attention.


% \paragraph{Content-Agnostic Detection:} The challenge of creating content-agnostic detection systems is evident in works like VulnerCheck, where the focus is on detecting offensive content without relying heavily on the video content itself \cite{mariconti2019you}. This approach underlines the difficulty in creating systems that are both effective and adaptable to various content forms without being overly reliant on specific modalities.

% \paragraph{Contextualization.} Recent research underscores the challenge of detecting and counteracting online HS. One hurdle is identifying the appropriate subtypes of counter speech and effectively discerning HS, a task often rife with complexities. The core difficulty lies in achieving a nuanced understanding of language and its contextual usage, a feat that automated systems frequently struggle to accomplish. This challenge emphasizes the need for sophisticated algorithms capable of interpreting language within its contextual framework, thereby enhancing the accuracy and effectiveness of HS detection and mitigation strategies.

\paragraph{Contextualization.} Recent research underscores the complexities of identifying and countering online hate speech (HS), requiring an accurate and comprehensive understanding of HS, ranging from the targeted victims to its implicit meanings \cite{sap2019social,masud2022proactively}. An effective strategy to counter hate speech depends on this precise interpretation, enabling the creation of context-specific responses. The main obstacles in accurately decoding hate speech involve recognizing the subtle nuances in language use, such as wordplays, dual meanings, or ambiguous expressions \cite{kennedy2020contextualizing}. Additionally, the interpretation of hate speech often depends on its context, including cultural, societal, and situational elements \cite{DBLP:journals/ipm/RizziGSRF23}. These challenges highlight the need for sophisticated algorithms capable of interpreting language within its contextual usage, thereby enhancing the accuracy and effectiveness of hate speech detection and mitigation strategies.

%\paragraph{Contextualization:} Detecting and counteracting online HS is a challenge highlighted in recent research. Determining the suitability of different subtypes of counter speech and effectively identifying HS presents a unique challenge\cite{mathew2019thou}. The intricacy lies in the nuanced understanding of language and the context in which it is used, which is often difficult for automated systems to grasp.

\paragraph{Emerging Domains.} Exploring new and evolving fields, such as the metaverse, presents a distinct set of challenges \cite{Medina2022}. The core of these challenges lies the need to adapt current hate speech (HS) detection methods to new contexts and to develop new strategies specifically designed for the unique characteristics of these platforms. The dynamic and immersive nature of these emerging environments necessitates a re-evaluation and potential re-engineering of current HS detection and mitigation strategies. Future research requires a deep understanding of both technological advancements and the social dynamics within these virtual spaces to ensure effectiveness in detecting and mitigating HS within these evolving digital landscapes.

% \paragraph{Emerging Domains.} The task of navigating new and emerging domains, such as the metaverse, introduces a distinct set of challenges as elucidated in \cite{Medina2022}. These challenges primarily revolve around adapting existing HS detection methodologies to novel environments and developing innovative approaches tailored to the unique intricacies of these platforms. The dynamic and immersive nature of such domains necessitates a re-evaluation and potential re-engineering of current strategies, ensuring that they remain effective in detecting and mitigating HS within these evolving digital landscapes.

%\paragraph{Emerging Domains:} Lastly, the general challenge of working within new and emerging domains, such as the metaverse (as mentioned in \cite{Medina2022}), presents a unique set of challenges. These include adapting existing methodologies to new environments and developing novel approaches to address the intricacies of these platforms.

\paragraph{Bias and Ethical Concerns:} Confronting bias and upholding ethical considerations in AI systems, particularly in the context of HS detection, represents a challenge, as detailed in works such as \cite{DBLP:journals/corr/abs-2012-13235}. These issues are not just technical but also moral, encompassing the need to ensure that AI systems operate equitably and do not inadvertently perpetuate or amplify existing societal biases. The development and implementation of responsible AI systems, therefore, require a multidisciplinary approach that integrates technical proficiency with ethical and societal awareness. This necessity underlines the importance of continuous efforts to refine AI algorithms, ensuring they align with ethical standards and societal values.

%\paragraph{Bias and Ethical Concerns:} Addressing bias and ensuring ethical considerations in AI systems are critical challenges, as discussed in works like \cite{DBLP:journals/corr/abs-2012-13235}. These concerns highlight the need for developing equitable and responsible AI systems.

In summary, the areas of HS detection and moderation are confronted with multifaceted challenges. These arise from the inherent complexities of data, technological limitations, modality variabilities, dataset biases, and the uncharted territories of emerging domains like the metaverse. To effectively navigate these obstacles, a concerted and multidisciplinary effort is essential. It calls for the development of methodologies that are not only sophisticated and robust but also highly adaptable. Such methodologies must be capable of contending with the dynamic and often unpredictable nature of user-generated content and online interactions. The future of this field hinges on our ability to continuously evolve and innovate, ensuring that our approaches remain relevant, effective, and ethically sound in an ever-changing digital landscape.

%In summary, the challenges in this field are multifaceted, stemming from the complexities of data, technological limitations, the variability of modalities, dataset issues, and the novelty of emerging domains. Addressing these challenges requires a concerted effort to develop more sophisticated, robust, and adaptable methodologies that can cope with the dynamic and often unpredictable nature of user-generated content and online interactions.
